Using Think-Aloud Data to Understand Relations between Self-Regulation Cycle Characteristics and Student Performance in Intelligent Tutoring Systems

Numerous studies demonstrate the importance of self-regulation during learning by problem-solving. Recent work in learning analytics has largely examined students' use of SRL concerning overall learning gains. Limited research has related SRL to in-the-moment performance differences among learners. The present study investigates SRL behaviors in relationship to learners' moment-by-moment performance while working with intelligent tutoring systems for stoichiometry chemistry. We demonstrate the feasibility of labeling SRL behaviors based on AI-generated think-aloud transcripts, identifying the presence or absence of four SRL categories (processing information, planning, enacting, and realizing errors) in each utterance. Using the SRL codes, we conducted regression analyses to examine how the use of SRL in terms of presence, frequency, cyclical characteristics, and recency relate to student performance on subsequent steps in multi-step problems. A model considering students' SRL cycle characteristics outperformed a model only using in-the-moment SRL assessment. In line with theoretical predictions, students' actions during earlier, process-heavy stages of SRL cycles exhibited lower moment-by-moment correctness during problem-solving than later SRL cycle stages. We discuss system re-design opportunities to add SRL support during stages of processing and paths forward for using machine learning to speed research depending on the assessment of SRL based on transcription of think-aloud data.

==> excess-text.txt <==
 %which warrants further investigation of the multivariate distribution of the cycle count variable with other variables, which we provide in Figure \ref{fig-exploration}.

\begin{figure}[htp]
  \begin{minipage}{\textwidth}
    \centering
    \includegraphics[width=1.0\textwidth]{source/fig1.pdf}
  \end{minipage}
  \caption{Average in-tutor correctness as a function of the number of attempts, including 95\% LOESS confidence intervals and annotations of the maximum number of attempts by by (dotted lines) and their average correctness (vertical level of annotation).}
  \label{fig-exploration}
\end{figure}

Based on the post-hoc observation, that the cycle count feature correlated with the attempt number of students to a degree that they can be considered to be highly similar or close-equal-constructs ($r = 0.89$), we exported the distribution of correctness by attempt across all users in Figure \ref{fig-exploration}. The plot indicates that users with overall higher correctness tended to have fewer attempts in the tutoring system, which can help explain the negative marginal effect of cycle count on correctness. Yet, one user, namely User 10, had more than twice as many attempts during the study session time as any other student and eventually improved in the tutor over time, as indicated by the trend line.

The model further shined light on the role of the act code on correctness. While the coefficient of loops just having been closed on correctness was positive ($OR$ = 1.70), that effect was not significant and had a considerably large confidence interval, likely because only 20 attempts (3.17\%) were after a closed SRL cycle. In addition, it is worth noting that when including a feature of loops having just closed, the effect of the binary, in-the-moment act code feature become non-significant.



% CHAT GPT

Second, we interpret ChatGPT 3.5's output to the prompt of identifying differences in documents sampled from two groups of students. These groups represent our sample's two highest and lowest-performing students concerning their overall in-tutor accuracy. We randomly sampled two example utterances from each student and asked ChatGPT to identify themes differentiating differences in the two classes of documents.


%Chat GPT response:

%Differences in Strategies and Utterances:

%Structured vs. Fragmented Approach: Group 1 students demonstrate a more organized and step-by-step approach to problem-solving. They talk about specific strategies, such as canceling out moles and calculating ratios. In contrast, Group 2 students struggle with expressing a coherent strategy and often rely on vague statements.

%Clarity in Communication: Group 1 students communicate their thought process clearly, using complete sentences and well-structured phrases. Their explanations are easier to follow. Group 2 students, on the other hand, tend to provide incomplete or disjointed sentences, making their thinking less understandable.

%Unit Focus vs. Conceptual Confusion: Group 1 students emphasize units, conversions, and maintaining sig figs. This suggests a better grasp of the quantitative aspects of the problem. Group 2 students exhibit confusion about units and concepts, using phrases like "What am I missing?" and "I don't know what the four significance are."

%Confidence Levels: Group 1 students display more confidence in their problem-solving. They make decisive statements about their steps and calculations. Group 2 students, however, express uncertainty and doubt, indicating a lack of confidence in their approach.

%In summary, Group 1 students demonstrate a more structured, organized, and confident problem-solving strategy. They prioritize unit conversions, articulate clear steps, and use complete sentences. Group 2 students, on the other hand, struggle with expressing a coherent approach, exhibit confusion about concepts, and often provide fragmented explanations. These differences in strategies and communication styles likely reflect variations in their understanding of the subject matter and problem-solving skills.'


% Discussion notes

If you see what I am saying.

Need to pick up the idea that a common confounder could be prior knowledge -- but this is not an issue because it is about assessing SRL? Need to hedge against that comment.

Main contribution: Feasability of labels and their relevance to in-tutor learning. can be predicted in future work

Historical features matter --> important for learning analytics design and adaptive support.

User 10: One data point for how studens improved over time. not necessarily because of SRL. Could also be because of intial difficulty working with the tutor. Maybe insert quote from study to back this up.

Future work: Fit and adjust for baseline correctness of students. Sample currently too small



% for EDM
\subsection{Natural language processing advancements in learning analytics for learner support}

Six years after initial position papers have discussed the high impact of natural language processing (NLP) on learning analytics, given language is the foundation to conveying information \cite{mcnamara2017natural}, recent advances in NLP continue to surface novel opportunities for supporting learners via analytics. We summarize three emerging trends under the umbrella of leveraging natural language for learning analytics applications.

One emerging application using natural language in learning analytics is understanding when tutoring is most effective by analyzing text artifacts from tutorial dialogs. For example, prior work identified compared the effectiveness of different instructional strategies during tutorial dialog \cite{rus2017analysis}. Distilling relevant features supporting learning, \citeauthor{boyer2008learner} \cite{boyer2008learner} showed how encouragement improved student problem solving performance. To detect such dialog characteristics for live applications that support learners and tutors, past work in learning analytics has used machine learning. For example, Lin et al. \cite{lin2022good} leveraged the BERT architecture on artifacts from 45 tutorial sessions in mathematics.

A second emerging application of NLP in learning analytics is predicting psychological constructs from learner text artifacts to guide instructional support. For example, Svabensky et al. \cite{vsvabensky2023towards} leverage universal sentence encoder embeddings to predict urgency in MOOC discussion forum posts that can help instructors in higher education guide their attention most effectively. Another study combined traditional and embedding-based text mining methods to automatically extract emotional and cognitive themes in the discourses of MOOC learners regarding their course experience to guide instructional re-design and serve instructors \cite{geng2020understanding}.

A third research prediction relates to predicting motivational states and constructs from learner text artifacts to improve learner support. While an extensive body of literature in learning analytics has investigated the inference of affective states from trace data to understand and predict learning outcomes \cite{pardos2013affective}, more recent work attempted to bridge constructs from theories of motivation with rich learner data. Crossley et al. \cite{crossley2018modeling} associated higher education students’ mathematical self-concept and interest in mathematics to linguistic characteristics of their written interactions with a learning platform, in a blended-learning mathematics program which demonstrated the viability of mining features from such textual artifacts for early-warning systems. Similarly, Urrutia and Araya \cite{urrutia2022written} demonstrate how leveraging linguistic features from responses to open-ended questions in fourth-grade can improve prediction of standardized test scores at the end of the school year beyond data from responses to closed questions.

The present study leverages these advancements in NLP to study the SRL during problem-solving in intelligent tutoring systems for chmemistry. The question of whether aytmatically transcribed verbal utterances of studnets during learning are sophisticated enough to study SRL and at what level of granulity they should be analyzed in conjunction with log data is still open \cite{azevedo2023theories}. The present study addresses this gap by investigating the utility of off-the-shelf generated transcripts of think aloud utterances during problem-solving wit tutoring systems to infer in-tutor performance by inferring correctness by analyzing utterances on the level of individual attempts at problem-solving steps in the tutoring systems.
